Port-Hamiltonian Fluid-Structure Interaction Modeling and Structure-Preserving Model Order Reduction of a Classical Guitar

A fluid-structure interaction model in a port-Hamiltonian representation is derived for a classical guitar. We combine the laws of continuum mechanics for solids and fluids within a unified port-Hamiltonian (pH) modeling approach by adapting the discretized equations on second-order level in order to obtain a damped multi-physics model. The high-dimensionality of the resulting system is reduced by model order reduction. The article focuses on pH-systems in different state transformations, a variety of basis generation techniques as well as structure-preserving model order reduction approaches that are independent from the projection basis. As main contribution a thorough comparison of these method combinations is conducted. In contrast to typical frequency-based simulations in acoustics, transient time simulations of the system are presented. The approach is embedded into a straightforward workflow of sophisticated commercial software modeling and flexible in-house software for multi-physics coupling and model order reduction.

==> Figures/Results/SquareError_Impulse_Snap100_BasisSize120.csv <==
x,y,errorValuesCSV
1,1,0.9999264
1,2,0.0976531
1,3,0.0976531
1,4,NaN
2,1,NaN
2,2,0.07517606
2,3,0.05934071
2,4,0.9999674
3,1,NaN
3,2,0.01140042
3,3,0.01039362
3,4,0.9999725
4,1,NaN
4,2,1
4,3,NaN
4,4,NaN
5,1,0.06477974
5,2,0.02226144
5,3,0.01638676
5,4,NaN
6,1,0.9781647
6,2,0.09052129
6,3,0.1141867
6,4,0.1141898
7,1,NaN
7,2,0.002821226
7,3,0.002967628
7,4,NaN

